A Bandit Approach to Maximum Inner Product Search

There has been substantial research on sub-linear time approximate algorithms for Maximum Inner Product Search (MIPS). To achieve fast query time, state-of-the-art techniques require significant preprocessing, which can be a burden when the number of subsequent queries is not sufficiently large to amortize the cost. Furthermore, existing methods do not have the ability to directly control the suboptimality of their approximate results with theoretical guarantees. In this paper, we propose the first approximate algorithm for MIPS that does not require any preprocessing, and allows users to control and bound the suboptimality of the results. We cast MIPS as a Best Arm Identification problem, and introduce a new bandit setting that can fully exploit the special structure of MIPS. Our approach outperforms state-of-the-art methods on both synthetic and real-world datasets.

==> rebuttal.txt <==
We sincerely thank our reviewers for their insightful comments. Below we address all their comments, numbered as C1-C4 (corresponding answers numbered as A1-A4).

Reviewer 1
C1: Given this, I just wonder whether there is a way to further reduce the dependency on n (e.g. by exploiting the combinatorial nature of the vectors). Also, the arms do have an underlying structure (i.e., the shape of S). Perhaps it is also a feasible direction worth to explore?
A1: We thank the reviewer for pointing out a new direction to further improve the paper. Indeed, it's possible to reduce the dependency on n by exploiting the structure of vectors like the shape of S. For example, we could find the convex hull of the set S first. We can then only focus on the set of extreme points of the convex hull, because the solution of MIPS problem can always be achieved by at least one of extreme points. When the number of extreme points is much less than n, our algorithm is sublinear in terms of n.

Reviewer 2
C2: The simulation results could have been more potent, if the paper contained some with large sized datasets, not just high dimensional datasets, especially in comparison with other techniques in the area.
A2: We have run some experiments with large sized datasets (10^5 arms and 10^4 dimension). Although the performance of our method would be slightly worse than before, we could still observe that our method outperforms other methods. This is in part because our method would always discard half of the remaining arms at each round, which is quite an efficient procedure.

C3: The strength of the paper would increase manifold if the key parts of the analysis of the proposed algorithm is included in the main paper...
A3: We appologize for omitting some details of the analysis of the proposed algorithm because of page limit. We would be more than happy to include detailed description of each parameter and each step of the algorithm in the camera-ready version of the main paper if it's accepted.

Reviewer 3
C4: I suggest that, in the experiments, add another baseline that also uses the best-arm identification approach, but treat it as the classical sampling with replacement, and apply an existing algorithm on it.
A4: As suggested by the reviewer, we did some additional experiments comparing our method against the classic sampling with replacement. Since sampling with replacement has to use loose concentration inequality like Hoeffding's inequality to estimate the sample size, we observed that our method is generally at least twice faster than sampling with replacement in experiments. 




